Interpolated Joint Space Adversarial Training for Robust and Generalizable Defenses

Adversarial training (AT) is considered to be one of the most reliable defenses against adversarial attacks. However, models trained with AT sacrifice standard accuracy and do not generalize well to novel attacks. Recent works show generalization improvement with adversarial samples under novel threat models such as on-manifold threat model or neural perceptual threat model. However, the former requires exact manifold information while the latter requires algorithm relaxation. Motivated by these considerations, we exploit the underlying manifold information with Normalizing Flow, ensuring that exact manifold assumption holds. Moreover, we propose a novel threat model called Joint Space Threat Model (JSTM), which can serve as a special case of the neural perceptual threat model that does not require additional relaxation to craft the corresponding adversarial attacks. Under JSTM, we develop novel adversarial attacks and defenses. The mixup strategy improves the standard accuracy of neural networks but sacrifices robustness when combined with AT. To tackle this issue, we propose the Robust Mixup strategy in which we maximize the adversity of the interpolated images and gain robustness and prevent overfitting. Our experiments show that Interpolated Joint Space Adversarial Training (IJSAT) achieves good performance in standard accuracy, robustness, and generalization in CIFAR-10/100, OM-ImageNet, and CIFAR-10-C datasets. IJSAT is also flexible and can be used as a data augmentation method to improve standard accuracy and combine with many existing AT approaches to improve robustness.

==> png/plot/adv_acc_new.csv <==
Epoch,clean,ia,at_om,AT,dmat_double,dmat_om,dmat,trade,trade_ia,mart,mart_ia,jsa_v2,imat_mixup_v2,imat_v2_02
1,8.10,8.39,22.56,21.01,19.44,20.04,20.18,21.94,19.52,10.00,9.97,20.52,20.89,19.54
2,4.24,6.37,23.97,26.94,26.01,23.76,24.49,25.64,24.34,10.00,9.25,25.65,25.01,27.42
3,0.27,3.64,28.11,25.82,25.40,25.06,25.71,29.80,27.96,11.26,11.19,25.94,26.92,29.05
4,0.04,1.06,27.17,30.33,31.35,27.90,27.39,29.29,28.32,20.39,20.67,30.67,28.97,29.76
5,0.05,0.49,31.70,28.68,26.47,30.45,26.27,32.24,32.31,21.10,22.57,28.60,27.45,31.56
6,0.00,0.07,30.73,30.27,30.54,31.00,29.23,31.38,30.08,24.55,26.01,31.44,31.87,32.78
7,0.00,0.05,32.17,32.39,33.40,32.39,30.07,35.16,35.00,26.71,29.02,33.55,31.15,32.17
8,0.00,0.01,32.48,34.94,36.60,33.36,33.28,35.73,36.61,30.36,31.48,35.93,34.77,35.29
9,0.01,0.01,32.92,36.12,36.10,33.43,33.10,36.98,36.79,29.75,29.91,35.85,36.26,35.47
10,0.00,0.01,37.22,37.36,38.69,31.89,35.14,38.06,37.67,32.19,33.11,37.72,35.99,36.22
11,0.00,0.01,35.03,38.32,39.36,34.70,33.81,39.91,38.53,34.22,35.80,38.29,36.01,36.46
12,0.00,0.05,38.24,39.89,40.45,33.98,34.42,40.09,39.52,35.37,36.23,38.94,37.54,37.95
13,0.00,0.00,38.20,40.98,41.35,34.91,36.62,41.67,41.01,37.77,38.03,41.07,39.45,38.43
14,0.00,0.00,38.25,42.09,41.58,33.11,36.19,40.99,40.41,38.91,39.08,42.77,40.36,40.52
15,0.00,0.00,39.37,41.07,40.47,27.97,36.95,39.98,40.45,36.94,38.41,40.85,40.71,40.18
16,0.00,0.00,40.94,40.74,39.89,35.37,34.77,42.94,43.53,38.24,38.49,41.51,40.73,40.86
17,0.00,0.00,40.26,40.76,40.49,34.70,34.36,43.51,42.97,38.28,38.95,41.31,41.55,41.65
18,0.00,0.00,41.02,43.24,44.09,36.91,37.14,43.98,43.31,42.06,43.18,43.87,41.66,41.37
19,0.00,0.02,37.81,42.35,41.67,29.85,36.72,43.74,43.93,41.02,41.57,43.02,40.61,40.56
20,0.00,0.02,42.84,43.61,43.19,37.80,35.20,44.47,44.40,42.99,43.13,44.85,43.40,43.71
21,0.00,0.00,41.83,44.59,44.42,38.08,38.85,43.97,44.39,44.07,44.63,44.80,43.76,43.72
22,0.00,0.02,44.50,44.71,44.49,36.37,38.35,44.53,44.51,44.90,44.97,45.22,44.70,43.48
23,0.02,0.00,40.63,44.37,44.37,38.24,35.93,45.37,45.13,42.69,42.60,44.77,44.81,43.34
24,0.00,0.00,39.66,44.94,43.84,38.03,37.35,44.32,44.49,44.37,44.97,45.61,43.31,42.94
25,0.00,0.00,41.61,43.78,43.95,34.08,37.21,44.56,45.55,44.44,43.66,45.52,45.06,44.98
26,0.00,0.02,41.43,44.98,45.18,34.59,36.52,46.75,45.93,44.59,46.00,45.50,43.29,44.24
27,0.00,0.03,44.02,43.16,44.61,36.82,37.51,45.83,45.69,43.67,44.77,44.11,44.74,44.72
28,0.00,0.01,42.93,44.73,45.22,38.41,38.31,46.51,45.99,44.69,44.23,45.70,43.82,44.40
29,0.00,0.01,44.50,46.15,44.60,36.43,39.43,45.75,46.21,46.09,46.59,46.64,46.78,46.31
30,0.00,0.00,43.43,45.61,45.88,39.25,39.41,45.92,46.37,47.17,47.57,45.73,46.40,45.81
31,0.00,0.01,43.74,44.97,44.91,36.77,35.96,46.62,47.10,45.39,46.15,46.67,46.68,45.41
32,0.00,0.00,44.95,46.32,45.78,37.00,39.10,46.17,46.63,46.44,46.47,47.01,44.68,44.07
33,0.00,0.00,44.21,46.03,43.59,36.61,40.16,47.18,46.99,46.60,46.41,46.77,47.53,46.74
34,0.00,0.02,44.22,45.09,45.30,32.13,39.49,46.36,46.42,47.73,48.07,46.19,46.49,46.52
35,0.00,0.01,44.74,45.68,44.14,34.95,36.46,46.52,47.11,46.25,46.24,47.00,47.11,46.66
36,0.00,0.00,43.55,45.70,46.13,34.22,38.72,47.28,46.85,46.26,46.99,46.46,47.49,47.04
37,0.00,0.01,44.13,47.01,47.08,34.92,38.87,46.38,45.91,47.66,48.46,48.19,46.31,46.00
38,0.00,0.01,44.03,47.31,46.58,36.73,39.52,46.58,47.02,46.87,47.14,47.95,46.72,45.91
39,0.00,0.00,44.47,46.37,46.19,35.58,35.57,46.30,45.73,49.32,48.53,47.64,48.31,47.48
40,0.00,0.00,42.93,47.02,46.09,36.61,38.57,47.29,47.62,47.72,47.56,48.22,47.45,46.78
41,0.00,0.01,44.29,46.24,46.34,30.65,36.49,48.47,47.49,48.53,49.46,46.14,48.15,48.10
42,0.00,0.00,44.22,46.36,46.12,36.94,35.04,46.60,47.38,49.00,49.01,48.61,47.26,46.79
43,0.00,0.03,45.28,46.66,46.61,39.77,36.75,47.22,48.45,48.98,48.31,48.34,48.11,48.34
44,0.00,0.00,44.12,46.59,46.81,37.15,38.77,47.18,47.40,48.12,48.16,48.47,47.48,48.61
45,0.00,0.00,45.73,46.92,46.25,37.05,36.49,48.42,48.05,48.39,48.83,48.10,47.49,46.19
46,0.00,0.01,43.98,46.53,45.72,32.04,35.80,47.51,47.42,47.66,48.16,48.22,44.32,45.98
47,0.00,0.00,43.74,47.80,46.44,41.17,39.04,48.37,48.62,48.81,49.06,47.34,46.99,43.12
48,0.00,0.00,44.89,47.52,45.31,40.36,37.71,48.05,48.50,48.18,48.85,48.18,48.23,47.29
49,0.00,0.00,44.69,47.27,46.69,40.01,34.77,48.34,48.01,48.53,48.77,48.58,49.43,47.53
50,0.00,0.01,44.74,47.51,47.79,36.06,38.46,47.16,47.38,49.32,49.61,49.35,47.12,46.95
51,0.00,0.00,43.17,45.27,47.44,38.74,39.14,47.55,46.94,49.53,50.21,47.65,47.83,47.26
52,0.00,0.00,45.27,46.77,45.80,40.23,38.32,46.86,47.44,49.90,49.87,48.29,47.95,47.79
53,0.00,0.03,43.46,45.64,46.18,39.97,40.96,48.50,47.66,49.55,48.93,48.48,48.31,48.47
54,0.00,0.00,45.72,47.04,46.44,39.10,38.68,47.71,47.81,48.95,48.58,49.00,47.22,48.47
55,0.00,0.00,44.45,46.71,45.98,39.25,39.12,48.22,48.28,48.38,49.36,48.27,47.70,47.99
56,0.00,0.01,45.53,45.52,43.81,40.73,38.42,48.11,48.54,47.59,46.67,44.50,48.13,47.29
57,0.00,0.01,43.67,47.31,47.18,32.47,36.70,46.68,47.34,49.73,50.57,48.31,48.07,47.57
58,0.00,0.01,44.93,46.83,47.43,35.91,38.45,48.74,48.06,48.44,48.73,48.48,48.01,46.11
59,0.00,0.00,45.42,47.03,46.50,34.28,37.65,47.81,47.84,50.49,50.59,47.79,47.98,49.15
60,0.00,0.00,44.31,46.91,47.15,35.20,37.50,46.05,45.26,48.59,48.61,48.95,48.32,47.59
61,0.00,0.00,44.13,46.67,45.80,38.46,39.85,48.58,49.16,49.40,48.95,47.74,48.08,47.92
62,0.00,0.00,44.36,46.57,46.93,33.45,40.89,47.97,48.45,48.71,47.71,47.23,48.61,48.20
63,0.00,0.01,44.29,47.37,46.81,38.71,37.34,47.64,47.61,48.62,49.25,47.97,48.96,48.46
64,0.00,0.04,44.34,46.34,45.95,33.55,38.74,49.08,49.17,48.86,50.31,48.45,47.77,48.10
65,0.00,0.00,44.91,46.26,45.34,37.66,39.47,49.06,48.97,48.38,49.55,47.03,47.68,45.89
66,0.00,0.01,42.95,46.22,47.09,40.35,41.38,47.54,47.64,50.44,50.89,47.66,49.81,49.51
67,0.00,0.00,46.12,47.20,46.09,39.79,41.33,47.90,48.51,47.81,49.68,48.28,48.87,45.78
68,0.00,0.00,45.28,45.51,44.14,34.87,34.49,48.11,48.02,48.57,49.37,48.34,48.24,47.39
69,0.00,0.01,44.27,46.29,46.01,32.70,40.70,49.20,49.17,49.04,50.10,47.35,46.89,46.25
70,0.00,0.01,44.99,46.26,47.08,35.01,37.55,46.72,48.42,50.38,50.40,47.58,46.41,48.09
71,0.00,0.02,43.75,46.31,46.60,37.15,39.56,48.86,48.85,49.01,49.39,48.80,48.14,46.91
72,0.00,0.00,44.12,47.14,46.48,37.19,40.72,47.64,47.98,49.29,50.80,47.38,47.44,45.72
73,0.00,0.00,45.09,47.62,47.22,35.07,39.76,48.45,49.03,51.33,50.83,49.37,48.24,46.47
74,0.00,0.01,43.84,47.16,47.44,37.68,40.16,46.84,47.38,49.30,50.36,48.32,49.25,48.78
75,0.00,0.00,44.65,45.79,43.53,35.81,38.57,49.24,48.23,49.71,49.82,47.42,46.21,48.97
76,0.00,0.01,49.78,51.12,50.60,41.10,46.67,52.74,52.67,54.51,54.86,52.66,53.40,53.05
77,0.00,0.01,48.98,51.03,50.37,41.49,45.89,53.11,53.57,54.92,54.92,52.83,53.23,53.52
78,0.00,0.01,49.25,51.36,50.44,40.02,46.46,53.20,53.25,54.48,54.81,52.77,53.46,53.24
79,0.00,0.01,49.10,50.56,50.28,42.27,43.75,53.49,53.66,54.47,55.20,52.51,52.77,52.50
80,0.00,0.00,48.87,50.48,49.78,39.84,45.26,52.89,53.18,54.80,54.90,51.95,53.30,53.20
81,0.00,0.00,48.52,50.70,50.13,42.01,45.09,53.02,53.47,54.63,54.72,52.46,52.79,53.09
82,0.00,0.00,48.37,50.05,49.65,41.66,45.42,53.12,52.89,54.42,54.70,51.40,52.71,53.05
83,0.00,0.00,48.83,50.22,49.32,36.50,46.83,53.55,53.67,54.18,54.17,51.73,52.61,53.32
84,0.00,0.00,48.65,48.94,49.17,40.65,45.90,53.04,53.80,54.10,54.65,51.03,52.63,52.77
85,0.00,0.02,47.78,49.94,49.32,37.34,43.90,53.34,53.62,54.62,54.86,51.97,52.48,52.76
86,0.00,0.02,47.78,49.20,48.97,41.78,43.39,53.12,53.45,54.25,54.77,50.99,52.19,52.86
87,0.00,0.00,47.84,49.21,49.50,41.55,44.88,53.11,53.94,54.05,54.26,51.60,52.26,52.45
88,0.01,0.01,47.35,48.71,48.09,36.69,43.89,53.48,53.49,53.64,53.54,50.88,52.02,52.49
89,0.00,0.02,47.55,48.65,48.34,40.27,45.12,53.66,53.92,53.93,54.62,50.74,52.12,52.54
90,0.00,0.04,47.06,48.21,48.46,42.57,45.67,53.18,53.65,53.79,54.22,50.34,51.79,52.39
91,0.01,0.04,47.01,48.86,48.47,41.27,44.19,53.16,53.60,54.41,54.83,50.78,51.79,53.38
92,0.00,0.02,47.46,49.02,48.71,39.91,45.55,54.12,54.44,54.36,54.98,50.67,51.83,52.80
93,0.01,0.04,46.70,48.75,48.65,42.19,44.96,53.74,53.80,54.26,54.90,50.49,51.89,52.88
94,0.00,0.01,46.72,48.63,47.80,42.96,44.09,53.84,53.95,53.89,54.54,50.26,51.75,52.87
95,0.01,0.02,46.97,48.71,48.01,40.61,44.14,54.12,54.20,54.04,54.76,50.57,52.04,52.71
96,0.02,0.04,47.43,48.67,48.34,40.12,44.38,53.91,53.98,54.64,54.92,50.72,51.79,52.45
97,0.00,0.03,46.65,48.71,47.90,36.95,44.87,53.73,53.91,53.94,54.59,50.33,51.80,52.93
98,0.00,0.02,46.93,48.75,48.08,39.81,44.39,53.62,53.84,54.34,54.70,50.40,51.89,52.87
99,0.00,0.05,46.83,48.75,47.89,37.41,45.99,53.19,53.53,54.05,54.44,50.43,51.73,53.20
100,0.01,0.03,46.69,48.09,47.23,39.42,45.33,53.63,53.81,52.85,53.68,49.55,51.80,52.93
101,0.00,0.03,46.36,48.07,47.42,39.45,43.41,53.68,53.69,53.74,54.07,49.88,51.84,51.96
102,0.01,0.04,46.72,48.56,47.92,41.66,43.68,53.76,54.02,54.31,54.73,50.25,51.46,52.23
103,0.01,0.04,46.67,48.40,47.70,39.91,46.10,53.84,53.94,53.51,54.17,50.09,51.51,52.15
104,0.00,0.01,46.75,48.36,48.23,41.70,44.57,53.69,53.99,54.30,54.68,50.20,51.35,53.05
105,0.00,0.02,46.39,48.42,47.97,37.08,44.32,53.35,53.78,54.20,54.46,50.47,51.76,52.02
106,0.00,0.04,46.50,48.33,47.68,42.38,44.95,53.89,54.23,53.37,53.96,49.58,51.76,52.39
107,0.00,0.02,46.51,48.43,47.32,40.29,44.30,53.65,54.04,53.23,54.13,50.18,51.52,53.32
108,0.00,0.03,46.48,48.46,47.71,41.76,45.05,53.68,54.19,53.42,54.20,50.08,51.50,52.73
109,0.01,0.02,46.31,48.15,47.84,40.79,45.42,53.29,53.95,53.95,54.41,50.04,51.70,52.86
110,0.01,0.05,47.07,48.41,48.10,41.58,45.20,53.87,54.14,53.60,54.31,50.04,51.66,52.42
111,0.00,0.03,46.55,48.21,47.47,40.52,45.46,53.49,54.16,53.08,53.74,50.27,51.24,52.14
112,0.01,0.02,46.67,48.37,47.65,38.29,45.26,53.87,54.12,53.83,54.17,49.97,51.42,52.94
113,0.01,0.04,46.55,48.43,47.86,41.00,44.71,53.44,54.05,53.88,54.34,50.34,51.40,51.84
114,0.00,0.06,46.86,48.27,47.61,41.15,44.28,53.32,54.28,53.55,54.37,49.77,51.36,52.85
115,0.00,0.03,46.23,48.22,47.68,42.31,43.91,53.47,54.13,53.62,54.23,50.28,51.77,52.51
116,0.01,0.04,46.50,48.48,48.05,36.40,46.26,53.51,54.19,53.66,54.31,50.22,51.33,52.77
117,0.01,0.03,46.68,48.57,48.20,41.57,44.81,53.75,54.02,54.09,54.39,50.35,51.46,52.48
118,0.00,0.02,46.73,48.33,47.79,37.54,44.25,53.83,54.32,53.95,54.33,50.17,51.87,52.99
119,0.00,0.03,46.17,48.18,47.23,41.85,44.91,53.54,54.20,53.29,53.76,49.47,51.21,52.45
120,0.00,0.04,46.29,48.41,47.97,39.55,45.93,53.76,53.93,53.84,54.32,50.13,51.70,52.81


==> png/plot/clean_acc_new.csv <==
Epoch,clean,ia,at_om,AT,dmat_double,dmat_om,dmat,trade,trade_ia,mart,mart_ia,jsa_v2,imat_mixup_v2,imat_v2_02
1,39.76,37.03,32.21,28.54,26.17,34.84,36.40,35.61,35.04,10.00,9.99,27.00,26.13,25.07
2,39.10,31.82,37.20,37.11,34.79,46.49,41.93,44.03,42.51,10.00,12.53,34.13,33.65,36.29
3,61.68,56.55,43.78,38.83,37.03,51.92,52.49,49.89,43.81,14.09,13.12,38.06,37.68,38.02
4,63.27,62.06,44.10,45.32,46.93,55.60,59.23,50.25,48.82,23.12,24.35,44.97,41.92,42.63
5,72.28,71.15,49.48,45.17,42.33,61.23,58.93,56.47,54.93,25.13,28.16,44.50,44.80,47.47
6,73.52,74.61,50.89,48.68,46.81,63.87,65.65,56.12,55.11,30.80,34.31,46.85,46.06,47.56
7,79.73,79.42,51.51,53.19,54.09,67.05,69.21,60.45,59.60,35.80,38.13,52.15,48.56,49.49
8,80.08,79.90,55.48,54.86,56.11,66.50,69.19,61.52,61.43,40.75,42.96,53.14,51.65,52.58
9,80.86,81.99,55.95,56.68,57.54,69.00,70.54,64.16,64.39,42.08,43.28,55.43,55.16,54.50
10,81.08,82.94,62.00,59.10,59.26,69.59,72.86,65.55,64.71,44.46,44.76,56.97,56.68,54.87
11,82.72,80.94,60.64,62.12,61.64,68.29,73.82,67.27,65.88,46.74,48.80,61.40,56.28,55.85
12,84.53,84.38,62.50,64.07,64.57,68.68,75.43,67.73,66.88,48.16,48.90,62.48,58.17,57.48
13,83.27,85.58,65.00,63.38,64.78,66.79,76.89,68.45,66.82,52.22,52.17,62.49,61.81,60.86
14,83.77,84.94,65.17,67.64,66.32,69.09,78.57,66.54,66.29,55.18,55.40,65.49,62.76,61.40
15,86.49,86.12,65.57,66.07,64.55,70.38,77.04,68.37,67.67,52.65,53.42,64.30,62.98,60.10
16,84.34,85.78,64.74,67.79,66.86,70.77,77.84,69.47,69.68,56.00,56.84,66.12,63.90,61.74
17,85.36,86.32,69.18,67.66,66.76,70.81,75.28,70.99,70.37,56.43,55.09,66.77,65.55,63.22
18,84.87,85.99,69.90,68.59,67.58,73.21,79.97,70.68,71.14,60.22,60.11,67.08,65.32,64.16
19,86.45,86.51,68.09,69.78,69.39,73.67,80.04,72.37,72.86,61.46,61.34,68.74,65.59,64.00
20,87.41,87.91,70.17,71.92,71.18,70.34,79.24,73.18,71.24,63.33,63.27,70.17,67.75,66.12
21,86.08,88.54,70.60,70.33,68.77,70.59,80.14,70.29,71.39,61.97,61.93,68.15,68.84,68.55
22,87.58,89.05,69.80,71.88,70.90,71.24,79.44,72.54,72.58,65.25,64.69,69.92,68.57,66.15
23,86.92,89.33,69.22,70.71,69.93,69.93,79.74,74.74,74.05,61.44,61.12,69.16,70.76,68.41
24,87.72,89.14,72.42,72.68,72.24,72.53,79.51,72.36,71.95,65.10,63.62,70.58,69.27,65.48
25,87.11,88.98,72.20,72.75,72.53,69.33,79.80,75.34,75.60,63.31,61.07,69.82,72.80,72.03
26,86.76,88.30,71.66,72.72,72.77,74.60,80.97,74.39,73.96,65.14,65.42,71.10,71.02,68.45
27,87.33,88.92,70.46,72.95,72.73,73.74,80.69,73.79,73.56,66.57,65.92,71.30,69.32,66.80
28,88.56,89.88,72.87,72.34,73.01,71.13,81.15,75.87,75.04,65.44,63.34,71.48,71.94,68.72
29,86.48,88.06,71.42,72.19,70.20,74.99,77.86,74.36,74.61,65.39,64.77,70.50,71.60,71.00
30,87.78,86.87,75.20,75.21,73.66,76.31,81.28,74.59,75.31,68.76,67.33,72.89,72.79,71.28
31,86.39,89.06,74.75,75.93,74.41,79.07,82.37,75.53,76.05,68.71,66.30,74.55,72.41,71.08
32,87.74,89.09,74.46,74.98,74.70,80.77,80.39,73.80,74.12,66.64,66.52,73.64,71.62,68.04
33,85.57,88.77,74.75,73.58,71.63,77.35,79.39,74.76,74.52,66.68,65.41,71.67,73.47,71.21
34,86.63,89.55,72.32,75.34,75.16,77.90,80.39,76.51,75.66,70.06,69.17,73.86,72.40,71.59
35,87.86,89.23,74.05,74.31,74.29,75.23,81.94,74.00,75.32,69.30,67.95,73.07,73.91,71.94
36,87.98,90.72,76.07,74.43,73.52,67.68,81.16,75.46,75.73,68.01,67.32,73.24,72.29,70.56
37,89.15,89.20,74.56,75.92,75.22,73.16,81.59,75.42,75.72,70.60,69.78,73.75,74.85,71.85
38,89.31,89.98,74.65,74.72,74.77,72.83,80.54,74.64,74.39,68.75,67.53,73.67,73.86,71.47
39,87.44,89.46,74.66,77.22,74.83,75.50,83.44,75.44,74.82,70.66,69.92,75.68,73.93,70.64
40,89.72,90.67,73.38,76.63,75.74,76.67,83.01,74.78,74.98,70.95,68.32,74.35,73.39,68.57
41,89.62,90.24,76.40,76.09,74.83,73.06,83.30,75.71,76.07,68.89,69.09,75.17,75.22,74.65
42,89.10,90.49,76.80,76.32,76.63,73.20,81.85,76.19,76.65,69.92,69.82,75.23,74.74,71.03
43,88.86,89.74,74.07,75.71,76.19,75.18,81.48,76.97,77.16,70.41,69.30,75.76,75.58,70.74
44,89.05,90.43,76.35,77.21,75.77,75.45,81.57,75.26,74.30,69.17,67.63,75.31,75.61,72.45
45,88.71,88.27,75.28,77.60,75.77,74.77,81.40,75.92,75.71,69.67,68.42,76.37,73.74,71.08
46,84.54,88.35,76.57,77.28,75.88,72.38,81.03,75.15,74.84,69.13,68.89,75.95,73.07,70.54
47,89.87,88.88,74.30,76.89,75.86,71.98,82.40,77.09,76.22,71.61,71.28,74.86,74.95,70.60
48,88.51,90.74,76.71,76.16,74.87,74.78,82.78,76.45,76.46,69.55,69.16,75.44,76.25,73.67
49,88.12,89.95,76.25,77.09,76.21,72.86,81.77,75.54,76.10,69.42,67.94,76.18,76.69,75.30
50,90.00,91.09,78.04,77.13,77.47,74.70,81.99,76.42,76.68,72.55,70.59,75.85,76.64,73.36
51,87.43,91.04,77.29,77.59,76.40,75.64,81.55,76.59,76.25,69.76,69.34,76.19,77.25,76.00
52,88.90,90.29,76.91,77.68,77.49,74.28,83.49,75.96,75.80,71.63,70.74,77.55,76.19,74.98
53,89.49,90.14,77.17,78.01,77.17,76.05,82.77,76.00,75.19,72.30,70.75,77.19,76.83,73.98
54,87.54,90.24,78.46,76.72,76.97,74.62,82.70,76.15,75.37,69.55,68.74,75.97,76.80,76.43
55,88.00,89.81,77.40,76.93,75.75,75.03,81.73,75.00,76.29,69.94,70.85,76.11,75.52,73.89
56,88.84,90.80,76.92,75.24,73.89,74.72,83.01,75.60,75.95,70.13,68.55,72.59,76.57,75.14
57,89.25,91.35,78.35,78.33,78.01,73.41,81.19,75.21,76.37,73.67,72.95,77.11,76.20,72.68
58,89.27,90.45,74.94,77.14,76.05,80.19,83.09,76.80,77.02,68.40,68.85,76.32,74.88,72.69
59,89.35,90.71,76.79,77.73,76.72,80.77,83.25,76.88,76.39,73.24,72.19,76.08,76.80,74.09
60,89.34,90.29,76.62,77.51,78.14,80.77,83.42,74.36,72.91,69.98,69.64,77.06,74.19,72.67
61,89.93,91.26,78.03,78.16,76.54,77.29,83.60,75.52,75.54,71.71,69.87,76.41,78.53,75.50
62,89.67,90.40,77.87,77.51,76.36,76.97,78.61,76.24,76.42,70.63,68.05,76.04,76.61,72.78
63,88.89,91.26,78.84,78.34,76.23,73.17,83.94,76.37,76.09,71.78,70.36,76.31,77.98,72.39
64,89.16,90.02,77.21,79.13,77.81,79.42,83.11,78.84,77.96,72.64,72.54,77.75,77.05,75.18
65,87.33,90.64,76.49,78.66,78.09,78.60,82.74,76.78,77.14,72.75,72.76,78.01,77.44,74.77
66,89.35,91.04,76.90,79.30,77.12,75.69,83.61,75.37,75.29,73.90,72.92,76.60,77.58,74.28
67,89.58,89.46,77.42,78.88,76.92,76.22,81.70,77.43,76.55,69.49,70.50,76.96,78.13,75.66
68,88.44,90.34,79.17,79.44,78.60,77.45,84.53,77.30,77.72,73.33,72.96,78.15,76.41,76.68
69,89.52,91.98,78.45,78.00,76.85,77.25,82.46,75.28,76.00,73.11,73.60,76.09,76.49,74.02
70,88.86,90.29,77.80,79.26,79.07,76.34,83.84,76.70,77.77,74.85,72.80,78.39,77.85,76.52
71,88.08,91.00,76.30,79.39,79.23,75.10,84.01,77.80,77.50,74.17,72.83,78.80,77.62,77.56
72,88.93,91.56,77.19,79.08,78.73,80.27,81.17,77.30,77.55,72.73,72.70,78.00,75.77,70.66
73,89.91,91.03,79.04,79.19,77.22,77.70,83.82,76.04,75.70,74.21,74.29,77.98,77.22,72.41
74,89.80,91.38,77.95,78.94,77.50,76.40,83.36,74.50,74.62,72.95,73.48,77.99,77.89,71.83
75,89.12,90.97,79.48,78.01,75.99,77.52,82.93,78.27,77.48,72.55,71.88,76.46,75.61,73.10
76,93.90,94.55,82.55,83.48,82.66,81.15,85.45,80.96,80.79,78.81,77.99,82.42,82.12,79.84
77,94.45,94.74,83.00,83.61,83.02,81.19,86.80,81.53,81.42,79.20,77.56,82.75,82.56,80.42
78,94.42,94.73,82.79,83.37,82.53,82.11,86.26,81.31,80.90,77.93,77.13,82.44,83.29,82.15
79,94.57,95.02,83.34,83.30,82.53,80.23,88.05,81.26,81.47,77.83,77.10,82.75,82.78,81.31
80,94.42,94.95,83.27,83.73,83.03,82.82,87.12,81.26,81.54,79.03,78.19,82.83,83.00,82.25
81,94.51,94.96,83.66,83.89,83.52,80.93,87.64,81.53,80.92,80.08,79.36,83.30,83.08,82.55
82,94.49,94.98,83.98,83.94,83.23,81.83,87.26,81.31,81.34,79.23,78.12,82.92,83.16,81.83
83,94.74,95.04,83.57,84.30,83.28,83.69,86.49,81.71,81.47,80.82,79.23,82.99,83.42,82.71
84,94.58,95.06,83.52,84.22,83.67,81.31,86.82,81.06,81.06,79.98,78.59,83.59,83.34,82.56
85,94.67,95.03,83.90,83.96,83.38,83.93,87.98,81.73,81.52,80.22,79.93,83.03,83.63,82.17
86,94.52,95.00,83.72,83.82,83.50,81.51,87.89,81.77,81.95,79.90,79.07,83.28,82.96,82.26
87,94.60,95.16,83.77,83.93,83.17,82.40,87.21,81.85,81.80,80.24,78.64,82.89,83.76,82.30
88,94.76,95.14,83.57,83.90,83.56,84.26,87.68,81.42,81.19,81.44,79.79,83.17,83.50,82.80
89,94.61,95.13,83.43,83.51,83.00,83.06,87.29,81.15,80.94,80.18,79.36,82.87,83.24,82.26
90,94.61,95.17,83.91,84.22,83.81,80.67,87.26,81.92,81.42,80.92,79.68,83.46,83.67,80.03
91,94.68,95.22,84.15,84.10,83.60,82.85,88.13,82.43,82.04,80.18,79.62,83.72,84.02,82.40
92,94.61,95.26,84.11,84.35,84.03,83.71,87.45,82.28,82.15,81.81,80.94,83.95,84.15,83.33
93,94.74,95.34,84.17,84.31,84.07,82.13,87.62,82.19,82.14,81.51,80.57,83.86,84.10,82.77
94,94.74,95.28,84.22,84.33,84.00,81.80,87.67,82.56,82.16,81.73,80.44,83.96,84.19,83.05
95,94.74,95.23,84.09,84.36,83.99,83.08,87.56,82.34,81.95,81.56,80.46,83.82,84.00,81.83
96,94.80,95.24,84.15,84.21,83.76,83.44,87.74,82.58,82.65,81.00,80.05,83.76,84.05,81.35
97,94.90,95.35,84.35,84.12,83.73,84.56,87.29,82.66,82.19,81.64,81.07,83.67,84.30,82.83
98,94.80,95.24,84.25,84.17,83.96,83.47,87.51,82.43,81.94,81.75,80.22,83.73,84.03,82.52
99,94.84,95.24,84.30,84.12,83.76,84.40,86.84,82.37,82.03,81.74,80.78,83.96,84.27,82.52
100,94.74,95.19,84.22,84.40,84.04,83.89,86.88,82.81,82.74,82.38,81.84,84.19,84.09,82.49
101,94.82,95.27,84.25,84.48,83.95,83.94,87.83,82.70,82.55,81.75,80.98,84.03,84.36,83.74
102,94.72,95.28,84.11,84.08,83.74,82.49,88.04,82.58,82.42,81.13,80.63,83.86,84.10,83.61
103,94.74,95.18,84.23,84.27,83.87,83.45,86.91,82.66,82.35,81.57,80.43,84.02,84.35,83.82
104,94.75,95.26,84.29,84.34,83.87,81.91,87.38,82.61,82.52,81.06,80.69,83.95,84.37,82.32
105,94.89,95.25,84.04,84.29,84.05,84.27,87.63,82.77,82.69,81.47,80.82,83.93,84.40,83.67
106,94.81,95.19,84.37,84.26,83.80,82.32,87.29,82.67,82.70,82.06,81.22,84.08,84.52,82.77
107,94.75,95.13,84.15,84.26,84.15,83.40,87.63,82.68,82.56,82.05,81.15,83.91,84.43,83.16
108,94.73,95.19,84.20,84.32,84.00,82.37,87.36,82.83,82.49,82.13,81.08,83.90,84.22,83.11
109,94.80,95.22,84.33,84.24,83.86,83.54,87.24,82.79,82.69,81.93,80.65,83.92,84.39,83.01
110,94.83,95.26,84.33,84.25,83.91,82.34,87.39,82.35,82.31,82.10,80.97,83.99,84.28,84.04
111,94.69,95.25,84.24,84.47,84.06,83.52,87.21,82.59,82.19,82.82,81.79,84.03,84.29,83.84
112,94.78,95.25,84.29,84.36,84.10,84.34,87.50,82.51,82.13,82.21,81.22,83.90,84.32,82.30
113,94.73,95.27,84.22,84.27,83.86,83.30,87.65,82.64,82.66,81.32,80.42,83.88,84.15,83.98
114,94.82,95.20,84.48,84.23,84.11,82.64,87.65,82.58,82.34,82.36,81.33,84.02,84.50,82.16
115,94.84,95.26,84.09,84.28,83.91,81.92,87.81,82.62,82.72,82.05,81.24,84.06,84.24,83.35
116,94.85,95.19,84.10,84.18,83.84,84.90,86.74,82.45,82.61,82.15,81.11,84.01,84.28,83.11
117,94.77,95.26,84.29,84.06,83.72,82.77,87.44,82.63,82.50,81.56,80.68,83.86,84.01,83.58
118,94.82,95.34,84.26,84.36,83.97,84.43,87.79,82.86,82.57,81.49,80.55,83.81,84.42,81.80
119,94.71,95.17,84.24,84.49,84.07,82.39,87.34,82.69,82.39,82.17,81.17,84.00,84.43,81.45
120,94.74,95.28,84.40,84.32,84.04,83.80,86.98,82.65,82.45,82.44,81.30,84.09,84.32,80.90


==> png/supp/cifar10_adv_acc.csv <==
Epoch,clean,ia,at_om,dmat_double,dmat_om,dmat,trade,trade_ia,mart,mart_ia
1,8.10,8.39,22.56,19.44,20.04,20.18,21.94,19.52,10.00,9.97
2,4.24,6.37,23.97,26.01,23.76,24.49,25.64,24.34,10.00,9.25
3,0.27,3.64,28.11,25.40,25.06,25.71,29.80,27.96,11.26,11.19
4,0.04,1.06,27.17,31.35,27.90,27.39,29.29,28.32,20.39,20.67
5,0.05,0.49,31.70,26.47,30.45,26.27,32.24,32.31,21.10,22.57
6,0.00,0.07,30.73,30.54,31.00,29.23,31.38,30.08,24.55,26.01
7,0.00,0.05,32.17,33.40,32.39,30.07,35.16,35.00,26.71,29.02
8,0.00,0.01,32.48,36.60,33.36,33.28,35.73,36.61,30.36,31.48
9,0.01,0.01,32.92,36.10,33.43,33.10,36.98,36.79,29.75,29.91
10,0.00,0.01,37.22,38.69,31.89,35.14,38.06,37.67,32.19,33.11
11,0.00,0.01,35.03,39.36,34.70,33.81,39.91,38.53,34.22,35.80
12,0.00,0.05,38.24,40.45,33.98,34.42,40.09,39.52,35.37,36.23
13,0.00,0.00,38.20,41.35,34.91,36.62,41.67,41.01,37.77,38.03
14,0.00,0.00,38.25,41.58,33.11,36.19,40.99,40.41,38.91,39.08
15,0.00,0.00,39.37,40.47,27.97,36.95,39.98,40.45,36.94,38.41
16,0.00,0.00,40.94,39.89,35.37,34.77,42.94,43.53,38.24,38.49
17,0.00,0.00,40.26,40.49,34.70,34.36,43.51,42.97,38.28,38.95
18,0.00,0.00,41.02,44.09,36.91,37.14,43.98,43.31,42.06,43.18
19,0.00,0.02,37.81,41.67,29.85,36.72,43.74,43.93,41.02,41.57
20,0.00,0.02,42.84,43.19,37.80,35.20,44.47,44.40,42.99,43.13
21,0.00,0.00,41.83,44.42,38.08,38.85,43.97,44.39,44.07,44.63
22,0.00,0.02,44.50,44.49,36.37,38.35,44.53,44.51,44.90,44.97
23,0.02,0.00,40.63,44.37,38.24,35.93,45.37,45.13,42.69,42.60
24,0.00,0.00,39.66,43.84,38.03,37.35,44.32,44.49,44.37,44.97
25,0.00,0.00,41.61,43.95,34.08,37.21,44.56,45.55,44.44,43.66
26,0.00,0.02,41.43,45.18,34.59,36.52,46.75,45.93,44.59,46.00
27,0.00,0.03,44.02,44.61,36.82,37.51,45.83,45.69,43.67,44.77
28,0.00,0.01,42.93,45.22,38.41,38.31,46.51,45.99,44.69,44.23
29,0.00,0.01,44.50,44.60,36.43,39.43,45.75,46.21,46.09,46.59
30,0.00,0.00,43.43,45.88,39.25,39.41,45.92,46.37,47.17,47.57
31,0.00,0.01,43.74,44.91,36.77,35.96,46.62,47.10,45.39,46.15
32,0.00,0.00,44.95,45.78,37.00,39.10,46.17,46.63,46.44,46.47
33,0.00,0.00,44.21,43.59,36.61,40.16,47.18,46.99,46.60,46.41
34,0.00,0.02,44.22,45.30,32.13,39.49,46.36,46.42,47.73,48.07
35,0.00,0.01,44.74,44.14,34.95,36.46,46.52,47.11,46.25,46.24
36,0.00,0.00,43.55,46.13,34.22,38.72,47.28,46.85,46.26,46.99
37,0.00,0.01,44.13,47.08,34.92,38.87,46.38,45.91,47.66,48.46
38,0.00,0.01,44.03,46.58,36.73,39.52,46.58,47.02,46.87,47.14
39,0.00,0.00,44.47,46.19,35.58,35.57,46.30,45.73,49.32,48.53
40,0.00,0.00,42.93,46.09,36.61,38.57,47.29,47.62,47.72,47.56
41,0.00,0.01,44.29,46.34,30.65,36.49,48.47,47.49,48.53,49.46
42,0.00,0.00,44.22,46.12,36.94,35.04,46.60,47.38,49.00,49.01
43,0.00,0.03,45.28,46.61,39.77,36.75,47.22,48.45,48.98,48.31
44,0.00,0.00,44.12,46.81,37.15,38.77,47.18,47.40,48.12,48.16
45,0.00,0.00,45.73,46.25,37.05,36.49,48.42,48.05,48.39,48.83
46,0.00,0.01,43.98,45.72,32.04,35.80,47.51,47.42,47.66,48.16
47,0.00,0.00,43.74,46.44,41.17,39.04,48.37,48.62,48.81,49.06
48,0.00,0.00,44.89,45.31,40.36,37.71,48.05,48.50,48.18,48.85
49,0.00,0.00,44.69,46.69,40.01,34.77,48.34,48.01,48.53,48.77
50,0.00,0.01,44.74,47.79,36.06,38.46,47.16,47.38,49.32,49.61
51,0.00,0.00,43.17,47.44,38.74,39.14,47.55,46.94,49.53,50.21
52,0.00,0.00,45.27,45.80,40.23,38.32,46.86,47.44,49.90,49.87
53,0.00,0.03,43.46,46.18,39.97,40.96,48.50,47.66,49.55,48.93
54,0.00,0.00,45.72,46.44,39.10,38.68,47.71,47.81,48.95,48.58
55,0.00,0.00,44.45,45.98,39.25,39.12,48.22,48.28,48.38,49.36
56,0.00,0.01,45.53,43.81,40.73,38.42,48.11,48.54,47.59,46.67
57,0.00,0.01,43.67,47.18,32.47,36.70,46.68,47.34,49.73,50.57
58,0.00,0.01,44.93,47.43,35.91,38.45,48.74,48.06,48.44,48.73
59,0.00,0.00,45.42,46.50,34.28,37.65,47.81,47.84,50.49,50.59
60,0.00,0.00,44.31,47.15,35.20,37.50,46.05,45.26,48.59,48.61
61,0.00,0.00,44.13,45.80,38.46,39.85,48.58,49.16,49.40,48.95
62,0.00,0.00,44.36,46.93,33.45,40.89,47.97,48.45,48.71,47.71
63,0.00,0.01,44.29,46.81,38.71,37.34,47.64,47.61,48.62,49.25
64,0.00,0.04,44.34,45.95,33.55,38.74,49.08,49.17,48.86,50.31
65,0.00,0.00,44.91,45.34,37.66,39.47,49.06,48.97,48.38,49.55
66,0.00,0.01,42.95,47.09,40.35,41.38,47.54,47.64,50.44,50.89
67,0.00,0.00,46.12,46.09,39.79,41.33,47.90,48.51,47.81,49.68
68,0.00,0.00,45.28,44.14,34.87,34.49,48.11,48.02,48.57,49.37
69,0.00,0.01,44.27,46.01,32.70,40.70,49.20,49.17,49.04,50.10
70,0.00,0.01,44.99,47.08,35.01,37.55,46.72,48.42,50.38,50.40
71,0.00,0.02,43.75,46.60,37.15,39.56,48.86,48.85,49.01,49.39
72,0.00,0.00,44.12,46.48,37.19,40.72,47.64,47.98,49.29,50.80
73,0.00,0.00,45.09,47.22,35.07,39.76,48.45,49.03,51.33,50.83
74,0.00,0.01,43.84,47.44,37.68,40.16,46.84,47.38,49.30,50.36
75,0.00,0.00,44.65,43.53,35.81,38.57,49.24,48.23,49.71,49.82
76,0.00,0.01,49.78,50.60,41.10,46.67,52.74,52.67,54.51,54.86
77,0.00,0.01,48.98,50.37,41.49,45.89,53.11,53.57,54.92,54.92
78,0.00,0.01,49.25,50.44,40.02,46.46,53.20,53.25,54.48,54.81
79,0.00,0.01,49.10,50.28,42.27,43.75,53.49,53.66,54.47,55.20
80,0.00,0.00,48.87,49.78,39.84,45.26,52.89,53.18,54.80,54.90
81,0.00,0.00,48.52,50.13,42.01,45.09,53.02,53.47,54.63,54.72
82,0.00,0.00,48.37,49.65,41.66,45.42,53.12,52.89,54.42,54.70
83,0.00,0.00,48.83,49.32,36.50,46.83,53.55,53.67,54.18,54.17
84,0.00,0.00,48.65,49.17,40.65,45.90,53.04,53.80,54.10,54.65
85,0.00,0.02,47.78,49.32,37.34,43.90,53.34,53.62,54.62,54.86
86,0.00,0.02,47.78,48.97,41.78,43.39,53.12,53.45,54.25,54.77
87,0.00,0.00,47.84,49.50,41.55,44.88,53.11,53.94,54.05,54.26
88,0.01,0.01,47.35,48.09,36.69,43.89,53.48,53.49,53.64,53.54
89,0.00,0.02,47.55,48.34,40.27,45.12,53.66,53.92,53.93,54.62
90,0.00,0.04,47.06,48.46,42.57,45.67,53.18,53.65,53.79,54.22
91,0.01,0.04,47.01,48.47,41.27,44.19,53.16,53.60,54.41,54.83
92,0.00,0.02,47.46,48.71,39.91,45.55,54.12,54.44,54.36,54.98
93,0.01,0.04,46.70,48.65,42.19,44.96,53.74,53.80,54.26,54.90
94,0.00,0.01,46.72,47.80,42.96,44.09,53.84,53.95,53.89,54.54
95,0.01,0.02,46.97,48.01,40.61,44.14,54.12,54.20,54.04,54.76
96,0.02,0.04,47.43,48.34,40.12,44.38,53.91,53.98,54.64,54.92
97,0.00,0.03,46.65,47.90,36.95,44.87,53.73,53.91,53.94,54.59
98,0.00,0.02,46.93,48.08,39.81,44.39,53.62,53.84,54.34,54.70
99,0.00,0.05,46.83,47.89,37.41,45.99,53.19,53.53,54.05,54.44
100,0.01,0.03,46.69,47.23,39.42,45.33,53.63,53.81,52.85,53.68
101,0.00,0.03,46.36,47.42,39.45,43.41,53.68,53.69,53.74,54.07
102,0.01,0.04,46.72,47.92,41.66,43.68,53.76,54.02,54.31,54.73
103,0.01,0.04,46.67,47.70,39.91,46.10,53.84,53.94,53.51,54.17
104,0.00,0.01,46.75,48.23,41.70,44.57,53.69,53.99,54.30,54.68
105,0.00,0.02,46.39,47.97,37.08,44.32,53.35,53.78,54.20,54.46
106,0.00,0.04,46.50,47.68,42.38,44.95,53.89,54.23,53.37,53.96
107,0.00,0.02,46.51,47.32,40.29,44.30,53.65,54.04,53.23,54.13
108,0.00,0.03,46.48,47.71,41.76,45.05,53.68,54.19,53.42,54.20
109,0.01,0.02,46.31,47.84,40.79,45.42,53.29,53.95,53.95,54.41
110,0.01,0.05,47.07,48.10,41.58,45.20,53.87,54.14,53.60,54.31
111,0.00,0.03,46.55,47.47,40.52,45.46,53.49,54.16,53.08,53.74
112,0.01,0.02,46.67,47.65,38.29,45.26,53.87,54.12,53.83,54.17
113,0.01,0.04,46.55,47.86,41.00,44.71,53.44,54.05,53.88,54.34
114,0.00,0.06,46.86,47.61,41.15,44.28,53.32,54.28,53.55,54.37
115,0.00,0.03,46.23,47.68,42.31,43.91,53.47,54.13,53.62,54.23
116,0.01,0.04,46.50,48.05,36.40,46.26,53.51,54.19,53.66,54.31
117,0.01,0.03,46.68,48.20,41.57,44.81,53.75,54.02,54.09,54.39
118,0.00,0.02,46.73,47.79,37.54,44.25,53.83,54.32,53.95,54.33
119,0.00,0.03,46.17,47.23,41.85,44.91,53.54,54.20,53.29,53.76
120,0.00,0.04,46.29,47.97,39.55,45.93,53.76,53.93,53.84,54.32


==> png/supp/cifar10_clean_acc.csv <==
Epoch,clean,ia,at_om,dmat_double,dmat_om,dmat,trade,trade_ia,mart,mart_ia
1,39.76,37.03,32.21,26.17,34.84,36.40,35.61,35.04,10.00,9.99
2,39.10,31.82,37.20,34.79,46.49,41.93,44.03,42.51,10.00,12.53
3,61.68,56.55,43.78,37.03,51.92,52.49,49.89,43.81,14.09,13.12
4,63.27,62.06,44.10,46.93,55.60,59.23,50.25,48.82,23.12,24.35
5,72.28,71.15,49.48,42.33,61.23,58.93,56.47,54.93,25.13,28.16
6,73.52,74.61,50.89,46.81,63.87,65.65,56.12,55.11,30.80,34.31
7,79.73,79.42,51.51,54.09,67.05,69.21,60.45,59.60,35.80,38.13
8,80.08,79.90,55.48,56.11,66.50,69.19,61.52,61.43,40.75,42.96
9,80.86,81.99,55.95,57.54,69.00,70.54,64.16,64.39,42.08,43.28
10,81.08,82.94,62.00,59.26,69.59,72.86,65.55,64.71,44.46,44.76
11,82.72,80.94,60.64,61.64,68.29,73.82,67.27,65.88,46.74,48.80
12,84.53,84.38,62.50,64.57,68.68,75.43,67.73,66.88,48.16,48.90
13,83.27,85.58,65.00,64.78,66.79,76.89,68.45,66.82,52.22,52.17
14,83.77,84.94,65.17,66.32,69.09,78.57,66.54,66.29,55.18,55.40
15,86.49,86.12,65.57,64.55,70.38,77.04,68.37,67.67,52.65,53.42
16,84.34,85.78,64.74,66.86,70.77,77.84,69.47,69.68,56.00,56.84
17,85.36,86.32,69.18,66.76,70.81,75.28,70.99,70.37,56.43,55.09
18,84.87,85.99,69.90,67.58,73.21,79.97,70.68,71.14,60.22,60.11
19,86.45,86.51,68.09,69.39,73.67,80.04,72.37,72.86,61.46,61.34
20,87.41,87.91,70.17,71.18,70.34,79.24,73.18,71.24,63.33,63.27
21,86.08,88.54,70.60,68.77,70.59,80.14,70.29,71.39,61.97,61.93
22,87.58,89.05,69.80,70.90,71.24,79.44,72.54,72.58,65.25,64.69
23,86.92,89.33,69.22,69.93,69.93,79.74,74.74,74.05,61.44,61.12
24,87.72,89.14,72.42,72.24,72.53,79.51,72.36,71.95,65.10,63.62
25,87.11,88.98,72.20,72.53,69.33,79.80,75.34,75.60,63.31,61.07
26,86.76,88.30,71.66,72.77,74.60,80.97,74.39,73.96,65.14,65.42
27,87.33,88.92,70.46,72.73,73.74,80.69,73.79,73.56,66.57,65.92
28,88.56,89.88,72.87,73.01,71.13,81.15,75.87,75.04,65.44,63.34
29,86.48,88.06,71.42,70.20,74.99,77.86,74.36,74.61,65.39,64.77
30,87.78,86.87,75.20,73.66,76.31,81.28,74.59,75.31,68.76,67.33
31,86.39,89.06,74.75,74.41,79.07,82.37,75.53,76.05,68.71,66.30
32,87.74,89.09,74.46,74.70,80.77,80.39,73.80,74.12,66.64,66.52
33,85.57,88.77,74.75,71.63,77.35,79.39,74.76,74.52,66.68,65.41
34,86.63,89.55,72.32,75.16,77.90,80.39,76.51,75.66,70.06,69.17
35,87.86,89.23,74.05,74.29,75.23,81.94,74.00,75.32,69.30,67.95
36,87.98,90.72,76.07,73.52,67.68,81.16,75.46,75.73,68.01,67.32
37,89.15,89.20,74.56,75.22,73.16,81.59,75.42,75.72,70.60,69.78
38,89.31,89.98,74.65,74.77,72.83,80.54,74.64,74.39,68.75,67.53
39,87.44,89.46,74.66,74.83,75.50,83.44,75.44,74.82,70.66,69.92
40,89.72,90.67,73.38,75.74,76.67,83.01,74.78,74.98,70.95,68.32
41,89.62,90.24,76.40,74.83,73.06,83.30,75.71,76.07,68.89,69.09
42,89.10,90.49,76.80,76.63,73.20,81.85,76.19,76.65,69.92,69.82
43,88.86,89.74,74.07,76.19,75.18,81.48,76.97,77.16,70.41,69.30
44,89.05,90.43,76.35,75.77,75.45,81.57,75.26,74.30,69.17,67.63
45,88.71,88.27,75.28,75.77,74.77,81.40,75.92,75.71,69.67,68.42
46,84.54,88.35,76.57,75.88,72.38,81.03,75.15,74.84,69.13,68.89
47,89.87,88.88,74.30,75.86,71.98,82.40,77.09,76.22,71.61,71.28
48,88.51,90.74,76.71,74.87,74.78,82.78,76.45,76.46,69.55,69.16
49,88.12,89.95,76.25,76.21,72.86,81.77,75.54,76.10,69.42,67.94
50,90.00,91.09,78.04,77.47,74.70,81.99,76.42,76.68,72.55,70.59
51,87.43,91.04,77.29,76.40,75.64,81.55,76.59,76.25,69.76,69.34
52,88.90,90.29,76.91,77.49,74.28,83.49,75.96,75.80,71.63,70.74
53,89.49,90.14,77.17,77.17,76.05,82.77,76.00,75.19,72.30,70.75
54,87.54,90.24,78.46,76.97,74.62,82.70,76.15,75.37,69.55,68.74
55,88.00,89.81,77.40,75.75,75.03,81.73,75.00,76.29,69.94,70.85
56,88.84,90.80,76.92,73.89,74.72,83.01,75.60,75.95,70.13,68.55
57,89.25,91.35,78.35,78.01,73.41,81.19,75.21,76.37,73.67,72.95
58,89.27,90.45,74.94,76.05,80.19,83.09,76.80,77.02,68.40,68.85
59,89.35,90.71,76.79,76.72,80.77,83.25,76.88,76.39,73.24,72.19
60,89.34,90.29,76.62,78.14,80.77,83.42,74.36,72.91,69.98,69.64
61,89.93,91.26,78.03,76.54,77.29,83.60,75.52,75.54,71.71,69.87
62,89.67,90.40,77.87,76.36,76.97,78.61,76.24,76.42,70.63,68.05
63,88.89,91.26,78.84,76.23,73.17,83.94,76.37,76.09,71.78,70.36
64,89.16,90.02,77.21,77.81,79.42,83.11,78.84,77.96,72.64,72.54
65,87.33,90.64,76.49,78.09,78.60,82.74,76.78,77.14,72.75,72.76
66,89.35,91.04,76.90,77.12,75.69,83.61,75.37,75.29,73.90,72.92
67,89.58,89.46,77.42,76.92,76.22,81.70,77.43,76.55,69.49,70.50
68,88.44,90.34,79.17,78.60,77.45,84.53,77.30,77.72,73.33,72.96
69,89.52,91.98,78.45,76.85,77.25,82.46,75.28,76.00,73.11,73.60
70,88.86,90.29,77.80,79.07,76.34,83.84,76.70,77.77,74.85,72.80
71,88.08,91.00,76.30,79.23,75.10,84.01,77.80,77.50,74.17,72.83
72,88.93,91.56,77.19,78.73,80.27,81.17,77.30,77.55,72.73,72.70
73,89.91,91.03,79.04,77.22,77.70,83.82,76.04,75.70,74.21,74.29
74,89.80,91.38,77.95,77.50,76.40,83.36,74.50,74.62,72.95,73.48
75,89.12,90.97,79.48,75.99,77.52,82.93,78.27,77.48,72.55,71.88
76,93.90,94.55,82.55,82.66,81.15,85.45,80.96,80.79,78.81,77.99
77,94.45,94.74,83.00,83.02,81.19,86.80,81.53,81.42,79.20,77.56
78,94.42,94.73,82.79,82.53,82.11,86.26,81.31,80.90,77.93,77.13
79,94.57,95.02,83.34,82.53,80.23,88.05,81.26,81.47,77.83,77.10
80,94.42,94.95,83.27,83.03,82.82,87.12,81.26,81.54,79.03,78.19
81,94.51,94.96,83.66,83.52,80.93,87.64,81.53,80.92,80.08,79.36
82,94.49,94.98,83.98,83.23,81.83,87.26,81.31,81.34,79.23,78.12
83,94.74,95.04,83.57,83.28,83.69,86.49,81.71,81.47,80.82,79.23
84,94.58,95.06,83.52,83.67,81.31,86.82,81.06,81.06,79.98,78.59
85,94.67,95.03,83.90,83.38,83.93,87.98,81.73,81.52,80.22,79.93
86,94.52,95.00,83.72,83.50,81.51,87.89,81.77,81.95,79.90,79.07
87,94.60,95.16,83.77,83.17,82.40,87.21,81.85,81.80,80.24,78.64
88,94.76,95.14,83.57,83.56,84.26,87.68,81.42,81.19,81.44,79.79
89,94.61,95.13,83.43,83.00,83.06,87.29,81.15,80.94,80.18,79.36
90,94.61,95.17,83.91,83.81,80.67,87.26,81.92,81.42,80.92,79.68
91,94.68,95.22,84.15,83.60,82.85,88.13,82.43,82.04,80.18,79.62
92,94.61,95.26,84.11,84.03,83.71,87.45,82.28,82.15,81.81,80.94
93,94.74,95.34,84.17,84.07,82.13,87.62,82.19,82.14,81.51,80.57
94,94.74,95.28,84.22,84.00,81.80,87.67,82.56,82.16,81.73,80.44
95,94.74,95.23,84.09,83.99,83.08,87.56,82.34,81.95,81.56,80.46
96,94.80,95.24,84.15,83.76,83.44,87.74,82.58,82.65,81.00,80.05
97,94.90,95.35,84.35,83.73,84.56,87.29,82.66,82.19,81.64,81.07
98,94.80,95.24,84.25,83.96,83.47,87.51,82.43,81.94,81.75,80.22
99,94.84,95.24,84.30,83.76,84.40,86.84,82.37,82.03,81.74,80.78
100,94.74,95.19,84.22,84.04,83.89,86.88,82.81,82.74,82.38,81.84
101,94.82,95.27,84.25,83.95,83.94,87.83,82.70,82.55,81.75,80.98
102,94.72,95.28,84.11,83.74,82.49,88.04,82.58,82.42,81.13,80.63
103,94.74,95.18,84.23,83.87,83.45,86.91,82.66,82.35,81.57,80.43
104,94.75,95.26,84.29,83.87,81.91,87.38,82.61,82.52,81.06,80.69
105,94.89,95.25,84.04,84.05,84.27,87.63,82.77,82.69,81.47,80.82
106,94.81,95.19,84.37,83.80,82.32,87.29,82.67,82.70,82.06,81.22
107,94.75,95.13,84.15,84.15,83.40,87.63,82.68,82.56,82.05,81.15
108,94.73,95.19,84.20,84.00,82.37,87.36,82.83,82.49,82.13,81.08
109,94.80,95.22,84.33,83.86,83.54,87.24,82.79,82.69,81.93,80.65
110,94.83,95.26,84.33,83.91,82.34,87.39,82.35,82.31,82.10,80.97
111,94.69,95.25,84.24,84.06,83.52,87.21,82.59,82.19,82.82,81.79
112,94.78,95.25,84.29,84.10,84.34,87.50,82.51,82.13,82.21,81.22
113,94.73,95.27,84.22,83.86,83.30,87.65,82.64,82.66,81.32,80.42
114,94.82,95.20,84.48,84.11,82.64,87.65,82.58,82.34,82.36,81.33
115,94.84,95.26,84.09,83.91,81.92,87.81,82.62,82.72,82.05,81.24
116,94.85,95.19,84.10,83.84,84.90,86.74,82.45,82.61,82.15,81.11
117,94.77,95.26,84.29,83.72,82.77,87.44,82.63,82.50,81.56,80.68
118,94.82,95.34,84.26,83.97,84.43,87.79,82.86,82.57,81.49,80.55
119,94.71,95.17,84.24,84.07,82.39,87.34,82.69,82.39,82.17,81.17
120,94.74,95.28,84.40,84.04,83.80,86.98,82.65,82.45,82.44,81.30

